A model for inertial particles in curvilinear flows

The recent advent of advanced microfabrication capabilities of microfluidic devices has driven attention towards the behavior of particles in inertial flows within microchannels for applications related to the separation and concentration of bio-particles. The phenomena of inertial focusing has been demonstrated to be a robust technique in such applications, where the flow of particles in a curvilinear geometry has proven to be particularly advantageous, not only because the geometry can reduce the foot-print of a lab-on-chip device, but also because the coupling of secondary Dean flows to inertial forces allows for exquisite particle manipulations. However, the ability to design a curvilinear channel for a specific application is often based on empirical results, as theoretical models to date typically do not include the effects of a finite sized particle within the flow. Here we present a complete numerical model that directly simulates a particle within a confide curvilinear flow and using this model we investigate the three dimensional focusing behavior of inertial particles as well as the applicability of the point particle assumptions previous researchers have proposed. Finally, we propose a new model that takes into account the full physics, but relies on a perturbation expansion of the lateral forces, where the perturbation parameter is the curvature ratio of the channel. This simple model can be used to predict the behavior of particles in complex channel geometries where the curvature may not be constant.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


